Barcodes and area-preserving homeomorphisms

In this paper we use the theory of barcodes as a new tool for studying dynamics of area-preserving homeomorphisms. We will show that the barcode of a Hamiltonian diffeomorphism of a surface depends continuously on the diffeomorphism, and furthermore define barcodes for Hamiltonian homeomorphisms. Our main dynamical application concerns the notion of {\it weak conjugacy}, an equivalence relation which arises naturally in connection to $C^0$ continuous conjugacy invariants of Hamiltonian homeomorphisms. We show that for a large class of Hamiltonian homeomorphisms with a finite number of fixed points, the number of fixed points, counted with multiplicity, is a weak conjugacy invariant. The proof relies, in addition to the theory of barcodes, on techniques from surface dynamics such as Le Calvez's theory of transverse foliations. In our exposition of barcodes and persistence modules, we present a proof of the Isometry Theorem which incorporates Barannikov's theory of simple Morse complexes.

==> canonical3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'canonical3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{canonical3.pdf}}%
    \put(-0.63290972,1.3299494){\color[rgb]{0,0,0}\transparent{0}\makebox(0,0)[lb]{\smash{<}}}%
    \put(-1.48784456,1.12306273){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{canonical3.pdf}}%
    \put(-1.1106446,0.73266841){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.22430209,1.02992692){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{canonical3.pdf}}%
    \put(-0.63224589,0.13321577){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{canonical3.pdf}}%
    \put(0.88385935,0.48244316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell_0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{canonical3.pdf}}%
    \put(0.45529991,0.85248085){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{canonical3.pdf}}%
    \put(0.75059139,0.48967866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_0$}}}%
    \put(0.73003235,0.56892439){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f(\alpha_0)$}}}%
    \put(0.75844116,0.44071074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f^{-1}(\alpha_0)$}}}%
    \put(0.76404819,0.3790337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f^{-2}(\alpha_0)$}}}%
    \put(0.5842502,0.49192142){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_0$}}}%
    \put(0.34464402,0.82011835){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{canonical3.pdf}}%
    \put(0.5969594,0.78984041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(1.20510922,0.75419682){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.45517287\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{canonical3.pdf}}%
    \put(0.19325485,0.58611922){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=9]{canonical3.pdf}}%
    \put(0.49715464,0.22203754){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_3$}}}%
    \put(0.4631388,0.10653323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell_3$}}}%
    \put(0.02990403,0.4893049){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell_2$}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=10]{canonical3.pdf}}%
    \put(0.71259824,0.19665179){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_0$}}}%
  \end{picture}%
\endgroup%

